On the Emergence of Induction Heads for In-Context Learning

Transformers have become the dominant architecture for natural language processing. Part of their success is owed to a remarkable capability known as in-context learning (ICL): they can acquire and apply novel associations solely from their input context, without any updates to their weights. In this work, we study the emergence of induction heads, a previously identified mechanism in two-layer transformers that is particularly important for in-context learning. We uncover a relatively simple and interpretable structure of the weight matrices implementing the induction head. We theoretically explain the origin of this structure using a minimal ICL task formulation and a modified transformer architecture. We give a formal proof that the training dynamics remain constrained to a 19-dimensional subspace of the parameter space. Empirically, we validate this constraint while observing that only 3 dimensions account for the emergence of an induction head. By further studying the training dynamics inside this 3-dimensional subspace, we find that the time until the emergence of an induction head follows a tight asymptotic bound that is quadratic in the input context length.

==> anthology.bib.txt <==
For citing papers in the ACL Anthology, we provide a single consolidated
BibTeX file containing all of its papers. The bibkeys in these papers are
designed to be semantic in nature: {names}-{year}-{words}, where
- `names` is the concatenated last names of the authors when there is just
  one or two authors, or `lastname-etal` for 3+
- `year` is the four-digit year
- `words` is the first significant word in the title, or more, if necessary,
  to preserve uniqueness

For example, https://aclanthology.org/N04-1035 can be cited as \cite{galley-etal-2004-whats}.

The consolidated file can be downloaded from here:
- https://aclanthology.org/anthology.bib

Unfortunately, as of 2024 or so, this file is now larger than 50 MB, which is Overleaf's
bib file size limit. Consequently, the Anthology shards the file automatically into
49 MB shards.

There are currently (2025) two files:
- https://aclanthology.org/anthology-1.bib
- https://aclanthology.org/anthology-2.bib

You can download these directly from Overleaf from New File -> From External URL,
and then adding them to the \bibliography line in acl_latex.tex:

    \bibliography{custom,anthology-1,anthology-2}


==> figures/weights/N=16/config.txt <==
SEQUENCES_PER_BATCH = 512
NUM_PAIRS = 16
X_DIM = 16
P_DIM = 16
NUM_QUERIES = 1
NM_STEPS = 500000
NUM_BATCHES = 1000
PLOT_EVERY = 250
SAVE_EVERY = 15
LEARNING_RATE = 1


==> figures/weights/N=4/config.txt <==
SEQUENCES_PER_BATCH = 512
NUM_PAIRS = 4
X_DIM = 16
P_DIM = 16
NUM_QUERIES = 1
NM_STEPS = 500000
NUM_BATCHES = 1000
PLOT_EVERY = 100
SAVE_EVERY = 15
LEARNING_RATE = 1


==> figures/weights/N=8/config.txt <==
SEQUENCES_PER_BATCH = 512
NUM_PAIRS = 8
X_DIM = 16
P_DIM = 16
NUM_QUERIES = 1
NM_STEPS = 500000
NUM_BATCHES = 1000
PLOT_EVERY = 200
SAVE_EVERY = 15
LEARNING_RATE = 1

